On the lower tail variational problem for random graphs

We study the lower tail large deviation problem for subgraph counts in a random graph. Let $X_H$ denote the number of copies of $H$ in an Erd\H{o}s-R\'enyi random graph $\mathcal{G}(n,p)$. We are interested in estimating the lower tail probability $\mathbb{P}(X_H \le (1-\delta) \mathbb{E} X_H)$ for fixed $0 < \delta < 1$. Thanks to the results of Chatterjee, Dembo, and Varadhan, this large deviation problem has been reduced to a natural variational problem over graphons, at least for $p \ge n^{-\alpha_H}$ (and conjecturally for a larger range of $p$). We study this variational problem and provide a partial characterization of the so-called "replica symmetric" phase. Informally, our main result says that for every $H$, and $0 < \delta < \delta_H$ for some $\delta_H > 0$, as $p \to 0$ slowly, the main contribution to the lower tail probability comes from Erd\H{o}s-R\'enyi random graphs with a uniformly tilted edge density. On the other hand, this is false for non-bipartite $H$ and $\delta$ close to 1.

==> plot-Hsym5.dat <==
0.01	-0.5652819698289895
0.02	-0.3672442211185709
0.03	-0.2636769996793038
0.04	-0.1975322870456353
0.05	-0.15122820600181786
0.060000000000000005	-0.11705839880620583
0.06999999999999999	-0.09097740383406672
0.08	-0.07060903863646717
0.09	-0.05444536232896835
0.09999999999999999	-0.04147359466442235
0.11	-0.030983334610872215
0.12	-0.02245887318551376
0.13	-0.015515267975807101
0.14	-0.009858494181868127
0.15000000000000002	-0.005259584847596144
0.16	-0.0015372743324356675
0.17	0.0014539895811626624
0.18000000000000002	0.003832532352253948
0.19	0.0056955911047884
0.2	0.0071238391072629415
0.21000000000000002	0.00818477682505192
0.22	0.008935311620547004
0.23	0.009423746633987706
0.24000000000000002	0.00969133276396289
0.25	0.009773493040899306
0.26	0.009700798220427242
0.27	0.009499751263488815
0.28	0.00919342344182078
0.29000000000000004	0.008801974123614886
0.3	0.008343078546605875
0.31	0.007832282198881962
0.32	0.007283296206117951
0.33	0.006708244957269627
0.34	0.006117874802225892
0.35000000000000003	0.0055217308216811145
0.36000000000000004	0.004928307256388265
0.37	0.004345176085034014
0.38	0.003779097380554597
0.39	0.003236114397255768
0.4	0.0027216358035216937
0.41000000000000003	0.002240507045669915
0.42000000000000004	0.0017970724837493499
0.43	0.0013952296616101048
0.44	0.0010384768474730743
0.45	0.0007299547966933134
0.46	0.0004724835371067264
0.47000000000000003	0.00026859485269698294
0.48000000000000004	0.00012056103820237002
0.49	0.000030420411606843847
0.5	0.
0.51	0.000030935754465382694
0.52	0.00012469059938107277
0.53	0.0002825705791289733
0.54	0.0005057393293441542
0.55	0.0007952310693960102
0.56	0.0011519622868824062
0.5700000000000001	0.0015767422627879918
0.5800000000000001	0.0020702825670148167
0.59	0.0026332056377195226
0.6	0.0032660525438929916
0.61	0.003969290018524502
0.62	0.004743316839235706
0.63	0.005588469624204853
0.64	0.006505028103306915
0.65	0.007493219917539984
0.66	0.008553224993802594
0.67	0.009685179536846944
0.68	0.010889179675633187
0.6900000000000001	0.012165284797274897
0.7000000000000001	0.013513520598206333
0.7100000000000001	0.014933881879081234
0.72	0.016426335107136314
0.73	0.01799082076731298
0.74	0.019627255521263348
0.75	0.02133553419144077
0.76	0.02311553158576557
0.77	0.024967104176839727
0.78	0.026890091648320402
0.79	0.02888431831985791
0.8	0.030949594460916663
0.81	0.03308571750283054
0.8200000000000001	0.03529247315757464
0.8300000000000001	0.03756963645095501
0.8400000000000001	0.039916972677220414
0.85	0.0423342382814631
0.86	0.044821181675616384
0.87	0.04737754399333671
0.88	0.05000305978860031
0.89	0.05269745768242476
0.9	0.05546046096174756
0.91	0.05829178813415198
0.92	0.06119115344181886
0.93	0.06415826733780244
0.9400000000000001	0.0671928369274708
0.9500000000000001	0.07029456637771947
0.9600000000000001	0.0734631572963543
0.97	0.07669830908384809
0.98	0.07999971925949617
0.99	0.08336708376383947
1.	0.08680009723907339

==> plot-Hsym6.dat <==
0.01	-0.40445399654628456
0.02	-0.23419635027226327
0.03	-0.1468794470244813
0.04	-0.09226451863572527
0.05	-0.054903633045033096
0.060000000000000005	-0.028040948587780945
0.06999999999999999	-0.008138037861446845
0.08	0.00687862733704514
0.09	0.018321769697971613
0.09999999999999999	0.027070875855964793
0.11	0.03374127393437609
0.12	0.038778474596513623
0.13	0.04251411087722429
0.14	0.04520076935435435
0.15000000000000002	0.04703456748130608
0.16	0.04817028920467914
0.17	0.04873182642896462
0.18000000000000002	0.04881956194279641
0.19	0.04851570292163909
0.2	0.04788820719125253
0.21000000000000002	0.04699372216978931
0.22	0.04587981772939781
0.23	0.04458670540003806
0.24000000000000002	0.04314857810959272
0.25	0.041594665671763675
0.26	0.03995007463706107
0.27	0.03823646266254621
0.28	0.03647258454164559
0.29000000000000004	0.03467473772760346
0.3	0.032857128439110456
0.31	0.031032174489016795
0.32	0.029210757306835228
0.33	0.027402432874635396
0.34	0.025615609213630347
0.35000000000000003	0.02385769646838068
0.36000000000000004	0.022135234410533083
0.37	0.020454001232930813
0.38	0.018819106761007703
0.39	0.017235072622404618
0.4	0.01570590145111371
0.41000000000000003	0.01423513683175752
0.42000000000000004	0.012825915392089146
0.43	0.011481012211677202
0.44	0.010202880519926266
0.45	0.008993686497712886
0.46	0.007855339866759486
0.47000000000000003	0.0067895208437253746
0.48000000000000004	0.005797703947434618
0.49	0.004881179074141637
0.5	0.00404107019446677
0.51	0.0032783519743848286
0.52	0.0025938645796173415
0.53	0.001988326886531472
0.54	0.001462348292003958
0.55	0.0010164392887239623
0.56	0.0006510209503096387
0.5700000000000001	0.0003664334517560937
0.5800000000000001	0.00016294373460578812
0.59	0.00004075241239051303
0.6	0.
0.61	0.00004077254036482809
0.62	0.0001631066929729582
0.63	0.00036699434105964476
0.64	0.000652386767626599
0.65	0.001019198444651006
0.66	0.0014673104747707708
0.67	0.001996573720311111
0.68	0.002606811650640063
0.6900000000000001	0.003297822935442639
0.7000000000000001	0.004069383808508326
0.7100000000000001	0.004921250224005379
0.72	0.005853159824883547
0.73	0.006864833741001802
0.74	0.007955978232762576
0.75	0.009126286194422531
0.76	0.010375438529821118
0.77	0.011703105412002895
0.78	0.013108947437071666
0.79	0.014592616681612172
0.8	0.016153757672111094
0.81	0.01779200827400533
0.8200000000000001	0.019507000507264644
0.8300000000000001	0.02129836129476885
0.8400000000000001	0.02316571314916263
0.85	0.025108674803344735
0.86	0.027126861789285917
0.87	0.02921988696944268
0.88	0.03138736102465592
0.89	0.033628892902079044
0.9	0.03594409022636953
0.91	0.03833255967709823
0.92	0.04079390733507404
0.93	0.04332773900005471
0.9400000000000001	0.045933660482101624
0.9500000000000001	0.048611277868649744
0.9600000000000001	0.05136019776918896
0.97	0.05418002753929893
0.98	0.0570703754856334
0.99	0.06003085105332265
1.	0.06306106499714259

==> plot-Hsym7.dat <==
0.01	-0.16711150270011677
0.02	-0.03624049871154256
0.03	0.02803669576993506
0.04	0.06630469063954858
0.05	0.09098590951527685
0.060000000000000005	0.10748855192118845
0.06999999999999999	0.11863217190134956
0.08	0.12606119432687235
0.09	0.13081156144063633
0.09999999999999999	0.133573776130828
0.11	0.1348283721063121
0.12	0.1349213328200361
0.13	0.13410870924610896
0.14	0.13258433683170373
0.15000000000000002	0.1304977589898646
0.16	0.12796621390905938
0.17	0.1250828834917489
0.18000000000000002	0.12192271140001426
0.19	0.11854659534129652
0.2	0.11500446518066881
0.21000000000000002	0.11133758088083406
0.22	0.10758027361588696
0.23	0.1037612826269319
0.24000000000000002	0.09990479404766833
0.25	0.096031256946216
0.26	0.09215803072049888
0.27	0.08829990335345941
0.28	0.08446950973354811
0.29000000000000004	0.08067767188918226
0.3	0.07693367766222214
0.31	0.07324551044609592
0.32	0.06962003972576858
0.33	0.06606317999481992
0.34	0.06258002399096776
0.35000000000000003	0.05917495494531927
0.36000000000000004	0.05585174158230402
0.37	0.05261361886435381
0.38	0.04946335689521825
0.39	0.04640331993953778
0.4	0.04343551715508312
0.41000000000000003	0.04056164634635395
0.42000000000000004	0.037783131817687055
0.43	0.035101157218265275
0.44	0.03251669412096855
0.45	0.03003052695451991
0.46	0.027643274808206414
0.47000000000000003	0.02535541054613487
0.48000000000000004	0.023167277600063332
0.49	0.021079104753566474
0.5	0.019091019183472252
0.51	0.017203057985417602
0.52	0.015415178377608266
0.53	0.013727266749324216
0.54	0.01213914669747028
0.55	0.010650586174802308
0.56	0.009261303856765296
0.5700000000000001	0.007970974819661983
0.5800000000000001	0.006779235610737719
0.59	0.005685688780373004
0.6	0.004689906937664787
0.61	0.0037914363829995718
0.62	0.0029898003646052287
0.63	0.0022845020003529094
0.64	0.001675026901113083
0.65	0.0011608455276779922
0.66	0.0007414153095084176
0.67	0.00041618255030254243
0.68	0.00018458414253060083
0.6900000000000001	0.000046049110584933835
0.7000000000000001	4.15788171821051e-17
0.7100000000000001	0.000045854128284880235
0.72	0.00018302471120763657
0.73	0.0004109218768882997
0.74	0.0007289535787387003
0.75	0.0011365264171233729
0.76	0.0016330463785847738
0.77	0.002217919500567482
0.78	0.0028905524687579537
0.79	0.0036503531534416885
0.8	0.004496731090633636
0.81	0.005429097913167015
0.8200000000000001	0.006446867736414216
0.8300000000000001	0.007549457502856599
0.8400000000000001	0.008736287289313652
0.85	0.01000678058027133
0.86	0.011360364510427115
0.87	0.012796470079269984
0.88	0.014314532340251332
0.89	0.015913990566863684
0.9	0.017594288397729682
0.91	0.019354873962611444
0.92	0.02119519999107411
0.93	0.02311472390538233
0.9400000000000001	0.025112907899064243
0.9500000000000001	0.027189219002449472
0.9600000000000001	0.029343129136370813
0.97	0.03157411515511527
0.98	0.03388165887961138
0.99	0.03626524712175566
1.	0.0387243717007012

==> plot-K3brk021.dat <==
0.001334737251637345	-0.0004930411684257105
0.001434737251637345	-0.0006046825904378397
0.001534737251637345	-0.0006643377454883179
0.001634737251637345	-0.0006852789528670258
0.001734737251637345	-0.0006772750492818683
0.001834737251637345	-0.0006476154535313486
0.001934737251637345	-0.0006018032837095469
0.002034737251637345	-0.0005440343985829155
0.002134737251637345	-0.00047753466650159865
0.002234737251637345	-0.0004048013627558425
0.002334737251637345	-0.0003277785130148883
0.002434737251637345	-0.00024798595620250524
0.002534737251637345	-0.00016661548538993848
0.0026347372516373454	-0.00008460324485935061
0.0027347372516373447	-2.6847866840332135e-6
0.002834737251637345	0.0000785626827178934
0.0029347372516373453	0.00015868761926376984
0.003034737251637345	0.00023733866660046593
0.003134737251637345	0.0003142446640410426
0.003234737251637345	0.0003891988586870454
0.003334737251637345	0.00046204636612100225
0.0034347372516373453	0.0005326741590637174
0.003534737251637345	0.0006010030361820462
0.003634737251637345	0.0006669811514334947
0.003734737251637345	0.0007305787802420194
0.003834737251637345	0.00079178407113175
0.003934737251637345	0.0008505995864014071
0.004034737251637345	0.0009070394774591609
0.004134737251637345	0.0009611271728201046
0.004234737251637345	0.0010128934818540158
0.004334737251637345	0.0010623750369302618
0.004434737251637346	0.0011096130119315692
0.004534737251637345	0.001154652067186769
0.0046347372516373445	0.0011975394804324621
0.004734737251637346	0.0012383244310253463
0.004834737251637345	0.0012770574106987787
0.004934737251637345	0.0013137897390415737
0.005034737251637346	0.0013485731658053682
0.005134737251637345	0.0013814595453215742
0.005234737251637345	0.0014125005708975555
0.0053347372516373455	0.001441747559153661
0.005434737251637345	0.0014692512759879456
0.005534737251637346	0.0014950617972597571
0.005634737251637345	0.0015192283984394941
0.005734737251637345	0.0015417994684289518
0.005834737251637346	0.001562822443544512
0.005934737251637345	0.001582343758307632
0.006034737251637345	0.0016004088102323025
0.006134737251637346	0.0016170619362479086
0.006234737251637345	0.0016323463987793496
0.006334737251637345	0.0016463043798138968
0.006434737251637346	0.0016589769815523667
0.006534737251637345	0.0016704042324663174
0.006634737251637345	0.0016806250977635315
0.006734737251637346	0.001689677493423497
0.006834737251637345	0.001697598303100449
0.0069347372516373445	0.001704423397294673
0.007034737251637346	0.0017101876542948008
0.007134737251637345	0.001714924982470202
0.007234737251637344	0.0017186683435595138
0.0073347372516373455	0.0017214497766600625
0.007434737251637345	0.0017233004226702917
0.007534737251637346	0.001724250548978963
0.0076347372516373455	0.0017243295742300144
0.007734737251637345	0.0017235660930213156
0.007834737251637346	0.0017219879004187824
0.007934737251637345	0.0017196220161936962
0.008034737251637345	0.0017164947087031923
0.008134737251637346	0.0017126315183528876
0.008234737251637345	0.001708057280593249
0.008334737251637345	0.0017027961484103668
0.008434737251637346	0.001696871614284702
0.008534737251637345	0.0016903065315941115
0.008634737251637345	0.0016831231354485915
0.008734737251637346	0.0016753430629489544
0.008834737251637345	0.001666987372862798
0.008934737251637345	0.0016580765647192727
0.009034737251637346	0.0016486305973259993
0.009134737251637345	0.0016386689067117918
0.009234737251637346	0.0016282104235050068
0.009334737251637346	0.0016172735897556911
0.009434737251637345	0.0016058763752129293
0.009534737251637346	0.0015940362930696658
0.009634737251637345	0.0015817704151864578
0.009734737251637347	0.0015690953868099725
0.009834737251637346	0.0015560274407977748
0.009934737251637345	0.0015425824113647624
0.010034737251637347	0.0015287757473663663
0.010134737251637346	0.0015146225251308001
0.010234737251637345	0.0015001374608573856
0.010334737251637346	0.0014853349225933468
0.010434737251637346	0.0014702289418036876
0.010534737251637345	0.0014548332245493678
0.010634737251637346	0.0014391611622859221
0.010734737251637346	0.0014232258422957958
0.010834737251637345	0.0014070400577699052
0.010934737251637346	0.0013906163175484224
0.011034737251637346	0.0013739668555343212
0.011134737251637345	0.0013571036397935707
0.011234737251637346	0.0013400383813494121
0.011334737251637346	0.0013227825426878961
0.011434737251637347	0.001305347345979889
0.011534737251637346	0.0012877437810350362
0.011634737251637346	0.0012699826129950395
0.011734737251637347	0.0012520743897772094
0.011834737251637346	0.001234029449278591
0.011934737251637345	0.0012158579263485889
0.012034737251637347	0.001197569759540544
0.012134737251637346	0.001179174697649464
0.012234737251637345	0.0011606823060456503
0.012334737251637347	0.0011421019728114212
0.012434737251637346	0.0011234429146890004
0.012534737251637345	0.0011047141828467513
0.012634737251637346	0.0010859246684714052
0.012734737251637346	0.0010670831081933882
0.012834737251637345	0.0010481980893503953
0.012934737251637346	0.001029278055098469
0.013034737251637346	0.0010103313093737035
0.013134737251637345	0.0009913660217128542
0.013234737251637346	0.0009723902319377434
0.013334737251637346	0.0009534118547080972
0.013434737251637347	0.0009344386839509819
0.013534737251637346	0.0009154783971683442
0.013634737251637346	0.0008965385596300876
0.013734737251637347	0.000877626628457584
0.013834737251637346	0.0008587499566002771
0.013934737251637346	0.0008399157967117141
0.014034737251637347	0.0008211313049293831
0.014134737251637346	0.0008024035445604802
0.014234737251637345	0.0007837394896800659
0.014334737251637347	0.0007651460286443382
0.014434737251637346	0.0007466299675221097
0.014534737251637345	0.0007281980334507346
0.014634737251637346	0.0007098568779164219
0.014734737251637346	0.0006916130799652503
0.014834737251637345	0.0006734731493468135
0.014934737251637346	0.0006554435295946168
0.015034737251637346	0.0006375306010449264
0.015134737251637347	0.0006197406837990596
0.015234737251637346	0.0006020800406302679
0.015334737251637346	0.0005845548798393899
0.015434737251637347	0.0005671713580613219
0.015534737251637346	0.0005499355830253724
0.015634737251637346	0.0005328536162725953
0.015734737251637345	0.0005159314758311703
0.015834737251637344	0.0004991751388548973
0.015934737251637344	0.00048259054422496866
0.016034737251637347	0.00046618359511816504
0.016134737251637346	0.0004499601615459564
0.016234737251637345	0.00043392608286210027
0.016334737251637345	0.00041808717024729297
0.016434737251637344	0.00040244920916777255
0.016534737251637344	0.00038701796181281334
0.016634737251637347	0.0003717991695137493
0.016734737251637346	0.00035679855514495623
0.016834737251637345	0.0003420218255100055
0.016934737251637345	0.00032747467371633393
0.017034737251637348	0.0003131627815375071
0.017134737251637347	0.0002990918217692859
0.017234737251637346	0.00028526746057769975
0.017334737251637346	0.0002716953598444066
0.017434737251637345	0.00025838117951009626
0.017534737251637345	0.0002453305799177616
0.017634737251637347	0.0002325492241594604
0.017734737251637347	0.00022004278042712239
0.017834737251637346	0.0002078169243710376
0.017934737251637346	0.0001958773414669976
0.018034737251637345	0.0001842297293964193
0.018134737251637348	0.00017287980043822343
0.018234737251637347	0.00016183328387951723
0.018334737251637347	0.00015109592844250036
0.018434737251637346	0.00014067350473414425
0.018534737251637345	0.0001305718077192486
0.018634737251637345	0.0001207966592183321
0.018734737251637348	0.00011135391043558956
0.018834737251637347	0.00010224944451792811
0.018934737251637346	0.0000934891791469078
0.019034737251637346	0.00008507906916930402
0.019134737251637345	0.00007702510926587552
0.019234737251637345	0.00006933333666333391
0.019334737251637348	0.00006200983389265807
0.019434737251637347	0.000055060731594565315
0.019534737251637346	0.00004849221137913362
0.019634737251637346	0.00004231050874003994
0.019734737251637345	0.00003652191602648153
0.019834737251637348	0.00003113278548046855
0.019934737251637347	0.00002614953233816275
0.020034737251637347	0.000021578638002332784
0.020134737251637346	0.00001742665328966636
0.020234737251637346	0.000013700201755235952
0.020334737251637345	0.000010405983102250438
0.020434737251637348	7.5507766772245355e-6
0.020534737251637347	5.141445058538807e-6
0.020634737251637347	3.184937743212768e-6
0.020734737251637346	1.6882949356936128e-6
0.020834737251637345	6.586514441977998e-7
0.020934737251637345	1.0324069345951647e-7

==> plot-K3brk0215.dat <==
0.0014250391196943455	0.00012007969949417996
0.0015250391196943455	-1.0995405926930713e-6
0.0016250391196943456	-0.00007508521489572179
0.0017250391196943454	-0.00011320186455130582
0.0018250391196943455	-0.00012393964310874334
0.0019250391196943455	-0.00011374292548603504
0.0020250391196943458	-0.00008755563022431329
0.0021250391196943456	-0.000049205468443225264
0.0022250391196943454	-1.6792683447813816e-6
0.0023250391196943457	0.000052676766950247866
0.0024250391196943455	0.00011200942247491241
0.0025250391196943453	0.00017484829266052604
0.0026250391196943456	0.00024002264188610622
0.002725039119694346	0.00030659803328891844
0.0028250391196943453	0.00037382757916150366
0.0029250391196943455	0.00044111412230569275
0.0030250391196943458	0.0005079806699855929
0.0031250391196943456	0.0005740471151726503
0.0032250391196943454	0.000639011788167887
0.0033250391196943457	0.0007026367482834833
0.0034250391196943455	0.0007647359923801597
0.003525039119694346	0.0008251659535925687
0.0036250391196943456	0.0008838178095209939
0.0037250391196943454	0.0009406112284477824
0.0038250391196943457	0.0009954892646470079
0.0039250391196943455	0.0010484141766007316
0.004025039119694346	0.0010993639900061802
0.004125039119694345	0.0011483296645181176
0.0042250391196943455	0.00119531275193685
0.004325039119694346	0.0012403234559988652
0.004425039119694345	0.001283379021552969
0.004525039119694346	0.0013245023948143045
0.004625039119694346	0.0013637211074205013
0.004725039119694345	0.0014010663458068964
0.004825039119694346	0.0014365721744559468
0.0049250391196943456	0.0014702748872431684
0.005025039119694346	0.0015022124656625183
0.005125039119694346	0.001532424126428844
0.0052250391196943455	0.0015609499439649538
0.005325039119694346	0.0015878305357410194
0.005425039119694346	0.0016131068004542337
0.005525039119694345	0.0016368197006923213
0.0056250391196943465	0.0016590100830904536
0.005725039119694346	0.0016797185301229076
0.005825039119694345	0.0016989852386064264
0.0059250391196943464	0.001716849920772319
0.006025039119694346	0.0017333517244132596
0.006125039119694345	0.0017485291691534816
0.006225039119694346	0.001762420096345113
0.006325039119694346	0.0017750616304775604
0.006425039119694345	0.0017864901503018976
0.006525039119694346	0.0017967412681494238
0.006625039119694346	0.0018058498161475922
0.006725039119694345	0.0018138498382296725
0.006825039119694346	0.0018207745870013822
0.006925039119694346	0.0018266565246629896
0.007025039119694345	0.001831527327304086
0.007125039119694346	0.0018354178919926176
0.0072250391196943455	0.0018383583461585723
0.007325039119694345	0.0018403780588508167
0.007425039119694346	0.0018415056535083102
0.0075250391196943454	0.001841769021935294
0.007625039119694347	0.0018411953392216268
0.007725039119694346	0.0018398110793834133
0.007825039119694345	0.0018376420315384806
0.007925039119694346	0.00183471331645213
0.008025039119694346	0.0018310494033213984
0.008125039119694345	0.0018266741266818182
0.008225039119694346	0.0018216107033401235
0.008325039119694346	0.0018158817492534979
0.008425039119694345	0.0018095092962884113
0.008525039119694346	0.0018025148088007537
0.008625039119694346	0.0017949191999961159
0.008725039119694345	0.001786742848028544
0.008825039119694346	0.0017780056118096785
0.008925039119694346	0.0017687268465061967
0.009025039119694345	0.0017589254187029627
0.009125039119694346	0.0017486197212218599
0.009225039119694346	0.0017378276875848198
0.009325039119694347	0.0017265668061133346
0.009425039119694346	0.0017148541336625966
0.009525039119694345	0.0017027063089869107
0.009625039119694347	0.0016901395657371796
0.009725039119694346	0.001677169745093944
0.009825039119694347	0.0016638123080378597
0.009925039119694347	0.0016500823472622925
0.010025039119694346	0.0016359945987351188
0.010125039119694347	0.0016215634529149064
0.010225039119694346	0.0016068029656282692
0.010325039119694346	0.0015917268686169647
0.010425039119694347	0.0015763485797619034
0.010525039119694346	0.0015606812129921738
0.010625039119694346	0.0015447375878876873
0.010725039119694347	0.0015285302389840688
0.010825039119694346	0.0015120714247879724
0.010925039119694346	0.0014953731365109357
0.011025039119694347	0.0014784471065321242
0.011125039119694346	0.0014613048165964537
0.011225039119694346	0.0014439575057570361
0.011325039119694347	0.0014264161780707385
0.011425039119694346	0.0014086916100553085
0.011525039119694347	0.001390794357914088
0.011625039119694347	0.0013727347645386273
0.011725039119694346	0.0013545229662950062
0.011825039119694347	0.001336168899602433
0.011925039119694347	0.0013176823073107816
0.012025039119694346	0.0012990727448840833
0.012125039119694347	0.0012803495863980344
0.012225039119694346	0.0012615220303559133
0.012325039119694346	0.0012425991053319693
0.012425039119694347	0.001223589675446654
0.012525039119694346	0.0012045024456813352
0.012625039119694346	0.0011853459670368091
0.012725039119694347	0.0011661286415431474
0.012825039119694346	0.0011468587271239936
0.012925039119694346	0.0011275443423240453
0.013025039119694347	0.0011081934709022134
0.013125039119694346	0.0010888139662954335
0.013225039119694346	0.001069413555961185
0.013325039119694347	0.001049999845599059
0.013425039119694346	0.001030580323258784
0.013525039119694347	0.0010111623633395003
0.013625039119694347	0.0009917532304815901
0.013725039119694346	0.0009723600833589779
0.013825039119694347	0.0009529899783719958
0.013925039119694347	0.0009336498732489124
0.014025039119694346	0.0009143466305562425
0.014125039119694347	0.000895087021122648
0.014225039119694347	0.0008758777273816729
0.014325039119694346	0.0008567253466338215
0.014425039119694347	0.0008376363942328435
0.014525039119694346	0.0008186173067006794
0.014625039119694346	0.000799674444770207
0.014725039119694347	0.0007808140963640742
0.014825039119694346	0.0007620424795078684
0.014925039119694346	0.0007433657451825851
0.015025039119694347	0.0007247899801203633
0.015125039119694346	0.0007063212095430524
0.015225039119694347	0.0006879653998483892
0.015325039119694347	0.0006697284612465701
0.015425039119694346	0.0006516162503482498
0.015525039119694347	0.0006336345727068829
0.015625039119694345	0.0006157891853184327
0.015725039119694344	0.0005980857990801475
0.015825039119694347	0.0005805300812105965
0.015925039119694347	0.0005631276576334998
0.016025039119694346	0.0005458841153265434
0.016125039119694345	0.0005288050046396292
0.016225039119694345	0.0005118958415812336
0.016325039119694344	0.000495162110077968
0.016425039119694347	0.0004786092642073969
0.016525039119694346	0.00046224273040688935
0.016625039119694346	0.0004460679096607023
0.016725039119694345	0.0004300901796657902
0.016825039119694345	0.00041431489698055823
0.016925039119694344	0.00039874739915612273
0.017025039119694347	0.0003833930068526392
0.017125039119694346	0.0003682570259443546
0.017225039119694346	0.0003533447496118919
0.017325039119694345	0.000338661460426104
0.017425039119694345	0.0003242124324246351
0.017525039119694344	0.0003100029331830484
0.017625039119694343	0.0002960382258810623
0.017725039119694346	0.0002823235713687103
0.017825039119694346	0.0002688642302299121
0.017925039119694345	0.0002556654648506185
0.018025039119694344	0.00024273254148774598
0.018125039119694344	0.00023007073234483644
0.018225039119694347	0.00021768531765518906
0.018325039119694346	0.00020558158777314595
0.018425039119694345	0.00019376484527661164
0.018525039119694345	0.00018224040708367945
0.018625039119694344	0.00017101360658203224
0.018725039119694344	0.00016008979577698812
0.018825039119694346	0.00014947434745810062
0.018925039119694346	0.0001391726573859997
0.019025039119694345	0.0001291901465033246
0.019125039119694345	0.0001195322631705742
0.019225039119694344	0.00011020448542876926
0.019325039119694343	0.00010121232329345087
0.019425039119694346	0.0000925613210793208
0.019525039119694346	0.00008425705976043696
0.019625039119694345	0.00007630515936631055
0.019725039119694344	0.00006871128141910932
0.019825039119694344	0.00006148113141157818
0.019925039119694347	0.00005462046133054843
0.020025039119694346	0.00004813507222825586
0.020125039119694346	0.000042030816844590424
0.020225039119694345	0.00003631360228134595
0.020325039119694344	0.000030989392735783494
0.020425039119694344	0.000026064212292745137
0.020525039119694347	0.000021544147779259393
0.020625039119694346	0.00001743535168926419
0.020725039119694345	0.000013744045174790553
0.020825039119694345	0.000010476521115479476
0.020925039119694344	7.639147264024149e-6
0.021025039119694344	5.2383694745528064e-6
0.021125039119694346	3.280715019482461e-6
0.021225039119694346	1.7727959956900796e-6
0.021325039119694345	7.213128282168579e-7
0.021425039119694345	1.3305787500972333e-7

==> plot-K3brk022.dat <==
0.001519637963382453	0.0007156916006918132
0.001619637963382453	0.000586590725448935
0.001719637963382453	0.0005003256995636043
0.001819637963382453	0.000447226844976549
0.0019196379633824529	0.00041992012986253463
0.002019637963382453	0.00041271909561557685
0.002119637963382453	0.00042119586407262516
0.002219637963382453	0.0004418733209062761
0.002319637963382453	0.00047200087327858853
0.002419637963382453	0.0005093888452562881
0.0025196379633824527	0.0005522846576791959
0.002619637963382453	0.0005992792051148291
0.0027196379633824532	0.0006492353377321111
0.002819637963382453	0.000701232715634055
0.002919637963382453	0.0007545249212887531
0.003019637963382453	0.0008085058412707
0.003119637963382453	0.0008626831218779482
0.003219637963382453	0.0009166570692561299
0.003319637963382453	0.0009701037731492806
0.003419637963382453	0.0010227615312973157
0.0035196379633824527	0.0010744198708893885
0.003619637963382453	0.0011249106265513245
0.0037196379633824533	0.001174100656578865
0.0038196379633824527	0.0012218858715205907
0.003919637963382453	0.001268186319553992
0.004019637963382453	0.0013129421270508881
0.0041196379633824535	0.001356110134384865
0.004219637963382453	0.001397661099396326
0.004319637963382453	0.001437577366234212
0.004419637963382453	0.0014758509171842807
0.004519637963382453	0.001512481740809847
0.004619637963382453	0.0015474764622269918
0.004719637963382453	0.0015808471913011587
0.004819637963382453	0.00161261055255265
0.004919637963382453	0.0016427868669973145
0.005019637963382453	0.0016713994613593922
0.0051196379633824535	0.0016984740843289173
0.005219637963382453	0.0017240384129804179
0.005319637963382453	0.0017481216352968967
0.005419637963382453	0.0017707540970603938
0.005519637963382453	0.0017919670032756421
0.005619637963382453	0.0018117921658780192
0.005719637963382453	0.0018302617907778387
0.005819637963382453	0.0018474082983852488
0.005919637963382453	0.0018632641726647747
0.006019637963382453	0.0018778618345243261
0.006119637963382453	0.0018912335359811752
0.006219637963382453	0.0019034112720786797
0.006319637963382453	0.0019144267079777774
0.0064196379633824525	0.001924311119022755
0.006519637963382453	0.001933095341907394
0.006619637963382453	0.001940809735332151
0.006719637963382453	0.00194748414877733
0.006819637963382453	0.001953147898213145
0.006919637963382453	0.0019578297477322384
0.007019637963382453	0.001961557896235769
0.007119637963382453	0.0019643599684225285
0.007219637963382453	0.001966263009438092
0.007319637963382453	0.001967293482629008
0.0074196379633824526	0.0019674772699228016
0.007519637963382453	0.001966839674421607
0.007619637963382453	0.001965405424855439
0.007719637963382453	0.0019631986815868765
0.007819637963382453	0.001960243043903312
0.007919637963382454	0.0019565615583687426
0.008019637963382453	0.0019521767280403848
0.008119637963382453	0.0019471105223774002
0.008219637963382454	0.0019413843876991826
0.008319637963382453	0.0019350192580676953
0.008419637963382454	0.0019280355664845136
0.008519637963382454	0.001920453256311544
0.008619637963382453	0.0019122917928387634
0.008719637963382454	0.001903570174925838
0.008819637963382454	0.0018943069466680548
0.008919637963382453	0.001884520209030939
0.009019637963382454	0.0018742276314170705
0.009119637963382454	0.0018634464631293382
0.009219637963382453	0.001852193544700266
0.009319637963382454	0.0018404853190663525
0.009419637963382453	0.0018283378425657387
0.009519637963382453	0.0018157667957439602
0.009619637963382452	0.0018027874939548078
0.009719637963382453	0.0017894148977481913
0.009819637963382453	0.0017756636230334202
0.009919637963382454	0.001761547951017177
0.010019637963382453	0.0017470818379092326
0.010119637963382453	0.0017322789243946687
0.010219637963382454	0.001717152544872702
0.010319637963382453	0.0017017157364600868
0.010419637963382453	0.0016859812477627231
0.010519637963382454	0.001669961547415888
0.010619637963382453	0.0016536688323959756
0.010719637963382453	0.0016371150361077988
0.010819637963382454	0.0016203118362491525
0.010919637963382453	0.0016032706624596257
0.011019637963382452	0.001586002703755203
0.011119637963382454	0.0015685189157539706
0.011219637963382453	0.0015508300276998246
0.011319637963382452	0.0015329465492858949
0.011419637963382454	0.0015148787772841857
0.011519637963382453	0.001496636801987604
0.011619637963382454	0.0014782305134676058
0.011719637963382453	0.0014596696076535284
0.011819637963382453	0.0014409635922386435
0.011919637963382454	0.0014221217924179907
0.012019637963382453	0.0014031533564634671
0.012119637963382453	0.0013840672611398763
0.012219637963382454	0.0013648723169684754
0.012319637963382453	0.0013455771733417929
0.012419637963382453	0.0013261903234949093
0.012519637963382454	0.001306720109337238
0.012619637963382453	0.001287174726150607
0.012719637963382453	0.001267562227156925
0.012819637963382454	0.0012478905279603505
0.012919637963382453	0.0012281674108677101
0.013019637963382453	0.0012084005290922822
0.013119637963382454	0.0011885974108441014
0.013219637963382453	0.0011687654633113082
0.013319637963382452	0.0011489119765349387
0.013419637963382454	0.001129044127184127
0.013519637963382453	0.0011091689822315329
0.013619637963382454	0.001089293502534179
0.013719637963382453	0.0010694245463251165
0.013819637963382453	0.0010495688726149602
0.013919637963382454	0.0010297331445103808
0.014019637963382453	0.0010099239324505918
0.014119637963382453	0.000990147717365976
0.014219637963382454	0.0009704108937611186
0.014319637963382453	0.0009507197727245884
0.014419637963382453	0.0009310805848711592
0.014519637963382454	0.000911499483214416
0.014619637963382453	0.0008919825459770339
0.014719637963382453	0.0008725357793388164
0.014819637963382454	0.0008531651201243787
0.014919637963382453	0.000833876438436236
0.015019637963382453	0.0008146755402319364
0.015119637963382454	0.0007955681698483055
0.015219637963382453	0.0007765600124784236
0.015319637963382454	0.0007576566965985035
0.015419637963382454	0.0007388637963501102
0.015519637963382453	0.0007201868338793035
0.015619637963382454	0.0007016312816335996
0.015719637963382455	0.0006832025646198378
0.015819637963382455	0.0006649060626247247
0.015919637963382454	0.0006467471123989821
0.016019637963382453	0.0006287310098088278
0.016119637963382453	0.0006108630119544614
0.016219637963382456	0.0005931483392589906
0.016319637963382455	0.0005755921775288733
0.016419637963382454	0.0005581996799871661
0.016519637963382454	0.0005409759692822438
0.016619637963382453	0.0005239261394729619
0.016719637963382453	0.0005070552579920853
0.016819637963382456	0.0004903683675897622
0.016919637963382455	0.00047387048825719286
0.017019637963382454	0.00045756661913605445
0.017119637963382454	0.00044146174040961966
0.017219637963382457	0.00042556081518101835
0.017319637963382456	0.00040986879134048
0.017419637963382455	0.00039439060341965593
0.017519637963382455	0.00037913117443729577
0.017619637963382454	0.0003640954177382416
0.017719637963382454	0.00034928823882446336
0.017819637963382456	0.0003347145371821944
0.017919637963382456	0.0003203792081054521
0.018019637963382455	0.00030628714451782363
0.018119637963382455	0.00029244323879359935
0.018219637963382454	0.0002788523845809951
0.018319637963382457	0.0002655194786265261
0.018419637963382456	0.0002524494226052859
0.018519637963382456	0.0002396471249559856
0.018619637963382455	0.00022711750272295245
0.018719637963382454	0.000214865483409106
0.018819637963382454	0.0002028960068361993
0.018919637963382457	0.00019121402702039492
0.019019637963382456	0.00017982451405943595
0.019119637963382455	0.00016873245603638704
0.019219637963382455	0.00015794286094019533
0.019319637963382454	0.0001474607586054652
0.019419637963382454	0.00013729120267175904
0.019519637963382457	0.00012743927256759352
0.019619637963382456	0.0001179100755167653
0.019719637963382455	0.00010870874857211998
0.019819637963382455	0.00009984046067695179
0.019919637963382454	0.00009131041475789886
0.020019637963382457	0.00008312384984850152
0.020119637963382456	0.00007528604324836402
0.020219637963382456	0.00006780231271936304
0.020319637963382455	0.00006067801871987438
0.020419637963382455	0.00005391856668100076
0.020519637963382454	0.00004752940932702121
0.020619637963382457	0.000041516049041054326
0.020719637963382456	0.00003588404028097292
0.020819637963382456	0.00003063899204595877
0.020919637963382455	0.000025786570398457498
0.021019637963382454	0.000021332501042817253
0.021119637963382454	0.000017282571965746008
0.021219637963382457	0.000013642636138233577
0.021319637963382456	0.00001041861428700136
0.021419637963382455	7.616497735014882e-6
0.021519637963382455	5.2423513158608714e-6
0.021619637963382454	3.302316366901592e-6
0.021719637963382457	1.8026138039820006e-6
0.021819637963382457	7.495472810967185e-7
0.021919637963382456	1.4950644155325987e-7

==> plot-K3hbrk2.dat <==
0.011666262169477842	-0.009421817861310078
0.012666262169477843	-0.010369814338081873
0.013666262169477842	-0.01074156794838621
0.01466626216947784	-0.010701120599141412
0.01566626216947784	-0.010364802846502708
0.016666262169477843	-0.009816507197218438
0.017666262169477844	-0.009117581798292584
0.01866626216947784	-0.008313406332599527
0.019666262169477842	-0.007437861854501682
0.020666262169477843	-0.006516429533864665
0.02166626216947784	-0.0055683766420812075
0.02266626216947784	-0.004608322718484548
0.023666262169477842	-0.00364737729984127
0.024666262169477843	-0.0026939767351674693
0.025666262169477844	-0.0017545065809912441
0.02666626216947784	-0.0008337691980845885
0.027666262169477842	0.00006466174584923712
0.028666262169477843	0.0009381703014957887
0.029666262169477844	0.0017848895711912172
0.03066626216947784	0.0026035399467854714
0.03166626216947784	0.0033933029537444592
0.03266626216947784	0.004153722333793408
0.03366626216947784	0.004884626113256629
0.03466626216947784	0.005586064945666269
0.03566626216947784	0.00625826315117628
0.03666626216947784	0.006901579716777961
0.03766626216947784	0.007516477150811884
0.03866626216947784	0.008103496559777879
0.03966626216947784	0.00866323767568511
0.04066626216947784	0.009196342837492488
0.041666262169477844	0.00970348414193506
0.042666262169477845	0.010185353142833753
0.043666262169477846	0.010642652605424519
0.04466626216947785	0.011076089921898014
0.04566626216947785	0.011486371872666212
0.04666626216947785	0.011874200479712937
0.04766626216947785	0.012240269747431254
0.048666262169477836	0.01258526312540692
0.04966626216947784	0.012909851558832675
0.05066626216947784	0.01321469201729486
0.05166626216947784	0.013500426412848376
0.05266626216947784	0.013767680834594731
0.05366626216947784	0.014017065040186683
0.05466626216947784	0.014249172155414047
0.05566626216947784	0.01446457854177402
0.05666626216947784	0.014663843799071652
0.057666262169477844	0.014847510875946157
0.058666262169477845	0.0150161062660219
0.059666262169477846	0.015170140271327182
0.06066626216947785	0.015310107317875854
0.06166626216947785	0.01543648631098915
0.06266626216947785	0.015549741020151941
0.06366626216947785	0.015650320485030234
0.06466626216947784	0.01573865943579572
0.06566626216947784	0.015815178722160705
0.06666626216947784	0.015880285746573464
0.06766626216947784	0.015934374897887738
0.06866626216947784	0.01597782798254005
0.06966626216947784	0.01601101465086696
0.07066626216947784	0.016034292816687723
0.07166626216947784	0.016048009068689306
0.07266626216947784	0.016052499072491733
0.07366626216947784	0.01604808796255136
0.07466626216947785	0.01603509072329562
0.07566626216947785	0.016013812559068752
0.07666626216947785	0.01598454925263132
0.07766626216947785	0.01594758751208092
0.07866626216947785	0.015903205306167845
0.07966626216947785	0.015851672188062826
0.08066626216947785	0.015793249607706117
0.08166626216947785	0.015728191212914244
0.08266626216947785	0.015656743139471296
0.08366626216947785	0.015579144290457925
0.08466626216947784	0.015495626605100898
0.08566626216947784	0.01540641531744047
0.08666626216947784	0.015311729205127855
0.08766626216947784	0.01521178082867325
0.08866626216947784	0.015106776761466212
0.08966626216947785	0.014996917810895405
0.09066626216947785	0.01488239923089174
0.09166626216947785	0.014763410926214415
0.09266626216947785	0.014640137648796014
0.09366626216947785	0.014512759186457613
0.09466626216947785	0.01438145054429485
0.09566626216947785	0.014246382119031675
0.09666626216947785	0.014107719866625679
0.09766626216947785	0.013965625463405573
0.09866626216947785	0.013820256461006653
0.09966626216947784	0.013671766435365551
0.10066626216947784	0.013520305130023447
0.10166626216947784	0.013366018593979623
0.10266626216947784	0.013209049314325594
0.10366626216947784	0.013049536343884394
0.10466626216947784	0.012887615424068743
0.10566626216947785	0.012723419103162215
0.10666626216947785	0.012557076850222226
0.10766626216947785	0.012388715164793118
0.10866626216947785	0.012218457682609929
0.10966626216947785	0.01204642527746752
0.11066626216947785	0.011872736159420083
0.11166626216947785	0.011697505969470612
0.11266626216947785	0.011520847870903184
0.11366626216947785	0.011342872637402857
0.11466626216947785	0.011163688738103361
0.11566626216947785	0.010983402419696253
0.11666626216947784	0.010802117785728926
0.11766626216947784	0.010619936873214164
0.11866626216947784	0.010436959726668416
0.11966626216947784	0.010253284469690427
0.12066626216947784	0.010069007374188088
0.12166626216947785	0.009884222927356079
0.12266626216947785	0.009699023896502845
0.12366626216947785	0.00951350139182039
0.12466626216947785	0.009327744927188908
0.12566626216947785	0.009141842479101159
0.12666626216947785	0.008955880543790373
0.12766626216947785	0.008769944192640877
0.12866626216947785	0.008584117125958801
0.12966626216947785	0.008398481725174323
0.13066626216947785	0.00821311910354805
0.13166626216947783	0.008028109155446772
0.13266626216947783	0.007843530604255466
0.13366626216947783	0.007659461048986849
0.13466626216947783	0.007475977009648527
0.13566626216947783	0.007293153971426047
0.13666626216947783	0.007111066427737789
0.13766626216947783	0.006929787922213715
0.13866626216947783	0.006749391089651391
0.13966626216947783	0.006569947695998446
0.14066626216947783	0.0063915286774094415
0.14166626216947784	0.006214204178424387
0.14266626216947784	0.006038043589312758
0.14366626216947784	0.005863115582628586
0.14466626216947784	0.00568948814901582
0.14566626216947784	0.005517228632308635
0.14666626216947784	0.005346403763962948
0.14766626216947784	0.0051770796968599875
0.14866626216947784	0.005009322038519393
0.14966626216947784	0.004843195883756868
0.15066626216947784	0.004678765846823918
0.15166626216947784	0.004516096093063915
0.15266626216947785	0.0043552503701179135
0.15366626216947785	0.0041962920387145775
0.15466626216947785	0.004039284103077079
0.15566626216947785	0.003884289240977612
0.15666626216947782	0.0037313698334732193
0.15766626216947782	0.0035805879943521246
0.15866626216947782	0.00343200559932344
0.15966626216947782	0.003285684314978332
0.16066626216947782	0.0031416856275545135
0.16166626216947783	0.0030000708715332003
0.16266626216947783	0.002860901258097903
0.16366626216947783	0.0027242379034853603
0.16466626216947783	0.002590141857257533
0.16566626216947783	0.002458674130523586
0.16666626216947783	0.002329895724142883
0.16766626216947783	0.0022038676569363647
0.16866626216947783	0.0020806509939375606
0.16966626216947783	0.0019603068747132135
0.17066626216947783	0.0018428965417820464
0.17166626216947783	0.001728481369163648
0.17266626216947784	0.001617122891087952
0.17366626216947784	0.0015088828308958968
0.17466626216947784	0.001403823130163795
0.17566626216947784	0.0013020059780838866
0.17666626216947784	0.001203493841132719
0.17766626216947784	0.0011083494930628768
0.17866626216947784	0.0010166360452511514
0.17966626216947784	0.0009284169774394502
0.18066626216947784	0.0008437561689038642
0.18166626216947784	0.0007627179300897513
0.18266626216947784	0.0006853670347513052
0.18366626216947785	0.0006117687526351334
0.18466626216947785	0.0005419888827488117
0.18566626216947785	0.00047609378725632645
0.18666626216947785	0.0004141504260455897
0.18766626216947782	0.00035622639201143835
0.18866626216947782	0.0003023899471042424
0.18966626216947782	0.000252710059189698
0.19066626216947782	0.00020725643977437258
0.19166626216947782	0.00016609958264834912
0.19266626216947783	0.00012931080350081503
0.19366626216947783	0.00009696228056688128
0.19466626216947783	0.00006912709636691661
0.19566626216947783	0.00004587928060073576
0.19666626216947783	0.000027293854264309747
0.19766626216947783	0.000013446875058054086
0.19866626216947783	4.4154841600807515e-6
0.19966626216947783	2.7795444246248024e-7

==> plot-K3hbrk209.dat <==
0.013171837566028022	0.0014518433936215325
0.014171837566028023	0.00030157965078270177
0.015171837566028022	-0.00036415018179131176
0.01617183756602802	-0.000668345605469356
0.017171837566028022	-0.0007015402991724651
0.018171837566028023	-0.000531306991480962
0.01917183756602802	-0.0002086832625616819
0.02017183756602802	0.00022739127165283257
0.021171837566028022	0.0007469530744850239
0.022171837566028023	0.0013267813395254624
0.023171837566028024	0.0019487763195419894
0.02417183756602802	0.0025987659421674025
0.025171837566028022	0.0032656169315811168
0.026171837566028023	0.003940565457213052
0.02717183756602802	0.00461670805983766
0.02817183756602802	0.005288610957006057
0.029171837566028022	0.005952007713725005
0.030171837566028023	0.0066035635199029885
0.031171837566028024	0.007240690126660787
0.032171837566028025	0.007861399633053434
0.033171837566028026	0.008464188296958164
0.03417183756602803	0.009047943714866391
0.03517183756602802	0.00961187031118882
0.03617183756602802	0.010155429261464788
0.03717183756602802	0.0106782898594594
0.03817183756602802	0.011180290005935678
0.039171837566028024	0.011661404004232767
0.04017183756602802	0.012121716235942714
0.04117183756602802	0.01256139958892083
0.04217183756602802	0.012980697741533709
0.04317183756602802	0.013379910587652033
0.04417183756602802	0.013759382228462791
0.04517183756602802	0.014119491068739831
0.04617183756602802	0.014460641643565642
0.047171837566028024	0.014783257871804845
0.048171837566028025	0.015087777488824339
0.049171837566028026	0.015374647456063484
0.05017183756602802	0.01564432018141565
0.05117183756602802	0.01589725041379353
0.05217183756602802	0.016133892699137564
0.05317183756602802	0.01635469930458555
0.054171837566028024	0.01656011853343531
0.055171837566028024	0.016750593366576916
0.056171837566028025	0.01692656037680501
0.05717183756602802	0.017088448871273754
0.05817183756602802	0.017236680224676615
0.05917183756602802	0.017371667371807953
0.06017183756602802	0.017493814433206356
0.06117183756602802	0.01760351645178132
0.062171837566028024	0.017701159221842844
0.06317183756602802	0.0177871191948778
0.06417183756602803	0.01786176344888818
0.06517183756602803	0.01792544971016702
0.06617183756602801	0.017978526418128027
0.06717183756602801	0.01802133282526802
0.06817183756602802	0.01805419912557865
0.06917183756602802	0.01807744660576549
0.07017183756602802	0.018091387814516136
0.07117183756602802	0.018096326745806413
0.07217183756602802	0.01809255903286855
0.07317183756602802	0.018080372149978874
0.07417183756602802	0.018060045619684384
0.07517183756602802	0.01803185122347095
0.07617183756602802	0.017996053214206054
0.07717183756602802	0.017952908528970635
0.07817183756602802	0.01790266700113241
0.07917183756602802	0.017845571570712593
0.08017183756602803	0.01778185849227476
0.08117183756602803	0.017711757539707718
0.08217183756602803	0.01763549220739752
0.08317183756602803	0.01755327990739458
0.08417183756602803	0.01746533216226409
0.08517183756602803	0.01737185479338771
0.08617183756602802	0.017273048104550104
0.08717183756602802	0.017169107060691524
0.08817183756602802	0.01706022146175956
0.08917183756602802	0.01694657611162731
0.09017183756602802	0.016828350982077078
0.09117183756602802	0.01670572137187709
0.09217183756602802	0.016578858060998236
0.09317183756602802	0.016447927460036316
0.09417183756602802	0.01631309175491996
0.09517183756602803	0.016174509046996466
0.09617183756602803	0.01603233348859534
0.09717183756602803	0.01588671541417741
0.09817183756602803	0.015737801467183676
0.09917183756602803	0.015585734722699696
0.10017183756602803	0.015430654806054878
0.10117183756602802	0.015272698007479213
0.10217183756602802	0.015111997392937115
0.10317183756602802	0.014948682911261335
0.10417183756602802	0.014782881497706568
0.10517183756602802	0.014614717174043612
0.10617183756602802	0.014444311145309141
0.10717183756602802	0.014271781893331448
0.10817183756602802	0.014097245267139846
0.10917183756602802	0.013920814570374307
0.11017183756602802	0.013742600645799019
0.11117183756602803	0.013562711957028795
0.11217183756602803	0.013381254667568898
0.11317183756602803	0.01319833271726839
0.11417183756602803	0.013014047896285297
0.11517183756602803	0.012828499916654246
0.11617183756602803	0.012641786481550898
0.11717183756602803	0.01245400335233865
0.11817183756602802	0.0122652444134832
0.11917183756602802	0.012075601735418051
0.12017183756602802	0.011885165635438677
0.12117183756602802	0.011694024736703723
0.12217183756602802	0.011502266025415653
0.12317183756602802	0.011309974906253406
0.12417183756602802	0.011117235256124958
0.125171837566028	0.010924129476307554
0.126171837566028	0.0107307385430373
0.127171837566028	0.010537142056613269
0.128171837566028	0.01034341828907226
0.129171837566028	0.010149644230493804
0.13017183756602801	0.009955895633990464
0.13117183756602802	0.00976224705943618
0.13217183756602802	0.009568771915984875
0.13317183756602802	0.009375542503428425
0.13417183756602802	0.00918263005244313
0.13517183756602802	0.00899010476376938
0.13617183756602802	0.008798035846369845
0.13717183756602802	0.008606491554610796
0.13817183756602802	0.00841553922450522
0.13917183756602802	0.008225245309061213
0.14017183756602802	0.008035675412772336
0.14117183756602802	0.007846894325288511
0.14217183756602803	0.007658966054303884
0.14317183756602803	0.007471953857696667
0.14417183756602803	0.007285920274955671
0.14517183756602803	0.007100927157925874
0.14617183756602803	0.0069170357009052386
0.14717183756602803	0.006734306470125184
0.14817183756602803	0.006552799432643475
0.14917183756602803	0.0063725739846792195
0.15017183756602803	0.006193688979419465
0.15117183756602803	0.00601620275432424
0.15217183756602803	0.005840173157958317
0.15317183756602804	0.005665657576373939
0.15417183756602804	0.00549271295907372
0.15517183756602804	0.005321395844576138
0.15617183756602804	0.005151762385609104
0.15717183756602804	0.004983868373956257
0.158171837566028	0.004817769264980065
0.159171837566028	0.004653520201843453
0.160171837566028	0.004491176039453759
0.16117183756602801	0.0043307913681528976
0.16217183756602802	0.004172420537172816
0.16317183756602802	0.00401611767788157
0.16417183756602802	0.0038619367268383775
0.16517183756602802	0.003709931448682424
0.16617183756602802	0.0035601554588741147
0.16717183756602802	0.003412662246310927
0.16817183756602802	0.00326750519583785
0.16917183756602802	0.003124737610676054
0.17017183756602802	0.002984412734786779
0.17117183756602802	0.002846583775194367
0.17217183756602802	0.0027113039242874226
0.17317183756602803	0.002578626382120086
0.17417183756602803	0.002448604378733954
0.17517183756602803	0.0023212911965216354
0.17617183756602803	0.0021967401926537566
0.17717183756602803	0.0020750048215901207
0.17817183756602803	0.0019561386576975592
0.17917183756602803	0.00184019541799596
0.18017183756602803	0.0017272289850543965
0.18117183756602803	0.0016172934300615616
0.18217183756602803	0.0015104430360914911
0.18317183756602803	0.0014067323215895544
0.18417183756602803	0.0013062160641025278
0.18517183756602804	0.0012089493242767313
0.18617183756602804	0.0011149874701494866
0.18717183756602804	0.00102438620176043
0.18817183756602804	0.0009372015761081043
0.189171837566028	0.0008534900324793648
0.190171837566028	0.0007733084181801853
0.191171837566028	0.0006967140146957873
0.19217183756602801	0.0006237645643107914
0.19317183756602802	0.0005545182972194751
0.19417183756602802	0.0004890339591582249
0.19517183756602802	0.0004273708395938214
0.19617183756602802	0.00036958880050042
0.19717183756602802	0.000315748305762531
0.19817183756602802	0.00026591045123941504
0.19917183756602802	0.00022013699552986266
0.20017183756602802	0.00017849039147815882
0.20117183756602802	0.00014103381846131136
0.20217183756602802	0.00010783121550272945
0.20317183756602802	0.00007894731525659449
0.20417183756602802	0.000054447678911273556
0.20517183756602803	0.000034398732060347825
0.20617183756602803	0.00001886780159482404
0.20717183756602803	7.923153669320282e-6
0.20817183756602803	1.6340328008457305e-6

==> plot-K3hbrk21.dat <==
0.013347372516373447	0.0026252754807719048
0.014347372516373448	0.0014563936975555691
0.015347372516373447	0.0007627468631853374
0.016347372516373446	0.00042519895858694756
0.017347372516373447	0.00035572499899111376
0.018347372516373448	0.000488392555587247
0.019347372516373446	0.0007732377110015731
0.020347372516373446	0.0011720193785137445
0.021347372516373447	0.001655221352705294
0.022347372516373448	0.002199900534017918
0.02334737251637345	0.0027881197332726426
0.024347372516373447	0.003405791118678947
0.025347372516373447	0.0040418124981885795
0.02634737251637345	0.004687415301408204
0.027347372516373446	0.005335667524289822
0.028347372516373447	0.00598109140566333
0.029347372516373448	0.006619366942160587
0.03034737251637345	0.007247100245302895
0.03134737251637345	0.007861641316873835
0.03234737251637344	0.008460939797826195
0.033347372516373444	0.009043430119055729
0.034347372516373445	0.009607939578326952
0.035347372516373446	0.010153614411416212
0.03634737251637345	0.01067986007285432
0.03734737251637345	0.011186292801513842
0.03834737251637345	0.011672700195805408
0.03934737251637345	0.012139009017523072
0.04034737251637345	0.012585258822136014
0.04134737251637345	0.01301158030548033
0.04234737251637345	0.013418177483544902
0.043347372516373446	0.013805312999060848
0.04434737251637345	0.01417329598755579
0.04534737251637345	0.014522472045181978
0.04634737251637345	0.01485321492758418
0.04734737251637345	0.01516591967835107
0.04834737251637345	0.015460996941045024
0.04934737251637345	0.015738868253365235
0.050347372516373445	0.015999962157962067
0.051347372516373446	0.016244710993549683
0.05234737251637345	0.016473548253645887
0.05334737251637345	0.016686906419587866
0.05434737251637345	0.01688521519028724
0.05534737251637345	0.017068900044169777
0.05634737251637345	0.01723838107943787
0.057347372516373445	0.017394072087624723
0.058347372516373446	0.01753637982271805
0.059347372516373446	0.017665703434205537
0.06034737251637345	0.01778243403744001
0.06134737251637345	0.017886954398940502
0.06234737251637345	0.017979638717765922
0.06334737251637346	0.018060852487045753
0.06434737251637346	0.01813095242223195
0.06534737251637346	0.018190286444716763
0.06634737251637345	0.018239193711212243
0.06734737251637345	0.018278004680772175
0.06834737251637345	0.0183070412125792
0.06934737251637345	0.018326616688685404
0.07034737251637345	0.018337036156783393
0.07134737251637345	0.018338596488849945
0.07234737251637345	0.018331586552145895
0.07334737251637344	0.01831628738960489
0.07434737251637344	0.018292972407111585
0.07534737251637344	0.018261907565564006
0.07634737251637344	0.018223351575954116
0.07734737251637344	0.018177556095988978
0.07834737251637344	0.018124765927018838
0.07934737251637344	0.01806521921024906
0.08034737251637344	0.01799914762138971
0.08134737251637345	0.017926776563049307
0.08234737251637345	0.017848325354309025
0.08334737251637345	0.017764007417022776
0.08434737251637345	0.017674030458482592
0.08534737251637345	0.017578596650168754
0.08634737251637345	0.017477902802372047
0.08734737251637345	0.017372140534531344
0.08834737251637345	0.01726149644117919
0.08934737251637345	0.01714615225342847
0.09034737251637345	0.017026284995968588
0.09134737251637345	0.016902067139565657
0.09234737251637345	0.016773666749088034
0.09334737251637346	0.016641247627097122
0.09434737251637346	0.016504969453058793
0.09534737251637346	0.016364987918245366
0.09634737251637346	0.016221454856409356
0.09734737251637346	0.01607451837031587
0.09834737251637346	0.015924322954230297
0.09934737251637346	0.015771009612462916
0.10034737251637346	0.015614715974071158
0.10134737251637344	0.015455576403830329
0.10234737251637344	0.015293722109579633
0.10334737251637344	0.015129281246050175
0.10434737251637344	0.014962379015289518
0.10534737251637344	0.01479313776378599
0.10634737251637344	0.014621677076405382
0.10734737251637344	0.014448113867241819
0.10834737251637344	0.014272562467492422
0.10934737251637344	0.014095134710454371
0.11034737251637344	0.013915940013747852
0.11134737251637344	0.01373508545886254
0.11234737251637344	0.013552675868122865
0.11334737251637345	0.013368813879165886
0.11434737251637345	0.013183600017025232
0.11534737251637345	0.012997132763903685
0.11634737251637345	0.012809508626726696
0.11734737251637345	0.012620822202555393
0.11834737251637345	0.012431166241941516
0.11934737251637345	0.01224063171030132
0.12034737251637345	0.012049307847384894
0.12134737251637345	0.01185728222491278
0.12234737251637345	0.011664640802450388
0.12334737251637345	0.0114714679815896
0.12434737251637346	0.011277846658501012
0.12534737251637346	0.011083858274922753
0.12634737251637346	0.010889582867645076
0.12734737251637346	0.01069509911655131
0.12834737251637346	0.010500484391271603
0.12934737251637346	0.01030581479650472
0.13034737251637346	0.010111165216060702
0.13134737251637346	0.009916609355676897
0.13234737251637346	0.009722219784655317
0.13334737251637344	0.009528067976370014
0.13434737251637344	0.009334224347691045
0.13534737251637344	0.009140758297368656
0.13634737251637344	0.008947738243421655
0.13734737251637344	0.00875523165957054
0.13834737251637344	0.008563305110757036
0.13934737251637344	0.008372024287787883
0.14034737251637344	0.008181454041140013
0.14134737251637344	0.007991658413965819
0.14234737251637344	0.0078027006743303096
0.14334737251637344	0.007614643346717298
0.14434737251637345	0.007427548242836479
0.14534737251637345	0.0072414764917624885
0.14634737251637345	0.007056488569439245
0.14734737251637345	0.0068726443275773375
0.14834737251637345	0.006690003021975421
0.14934737251637345	0.006508623340293618
0.15034737251637345	0.0063285634293063775
0.15134737251637345	0.0061498809216620764
0.15234737251637345	0.005972632962175428
0.15334737251637345	0.005796876233678694
0.15434737251637345	0.005622666982456281
0.15534737251637346	0.005450061043287102
0.15634737251637346	0.005279113864119833
0.15734737251637346	0.0051098805304019
0.15834737251637343	0.004942415789088828
0.15934737251637343	0.004776774072352663
0.16034737251637343	0.004613009521014622
0.16134737251637343	0.004451176007721491
0.16234737251637343	0.0042913271598895575
0.16334737251637343	0.004133516382434588
0.16434737251637344	0.003977796880311801
0.16534737251637344	0.003824221680882922
0.16634737251637344	0.003672843656134628
0.16734737251637344	0.0035237155447660484
0.16834737251637344	0.0033768899741667413
0.16934737251637344	0.0032324194823042385
0.17034737251637344	0.003090356539543593
0.17134737251637344	0.0029507535704155208
0.17234737251637344	0.0028136629753561238
0.17334737251637344	0.0026791371524371166
0.17434737251637344	0.002547228519106659
0.17534737251637345	0.002417989533960885
0.17634737251637345	0.002291472718567167
0.17734737251637345	0.002167730679359936
0.17834737251637345	0.002046816129628204
0.17934737251637345	0.0019287819116176053
0.18034737251637345	0.00181368101876761
0.18134737251637345	0.001701566618105388
0.18234737251637345	0.0015924920728184189
0.18334737251637345	0.00148651096502872
0.18434737251637345	0.001383677118790838
0.18534737251637345	0.0012840446233373104
0.18634737251637346	0.0011876678565960197
0.18734737251637346	0.0010946015090023686
0.18834737251637346	0.0010049006076336409
0.18934737251637343	0.0009186205406892523
0.19034737251637343	0.0008358170823442035
0.19134737251637343	0.0007565464180043779
0.19234737251637343	0.0006808651699887203
0.19334737251637343	0.0006088304236714359
0.19434737251637343	0.0005404997541101908
0.19534737251637344	0.00047593125319561613
0.19634737251637344	0.0004151835573502627
0.19734737251637344	0.0003583158758138638
0.19834737251637344	0.00030538801954771433
0.19934737251637344	0.00025646043079535774
0.20034737251637344	0.00021159421333583062
0.20134737251637344	0.00017085116347065332
0.20234737251637344	0.00013429380178381356
0.20334737251637344	0.0001019854057171532
0.20434737251637344	0.00007399004300751022
0.20534737251637344	0.0000503726060295806
0.20634737251637345	0.000031198847095570414
0.20734737251637345	0.000016535414760265876
0.20834737251637345	6.449891186866008e-6
0.20934737251637345	1.0108306281453316e-6

==> plot-K3sym045.dat <==
0.001	0.02273897898152484
0.002	0.020103298213219656
0.003	0.017972804831223967
0.004	0.01616404977038398
0.005	0.014589907503362101
0.006	0.013199062635511405
0.007	0.011957608017238032
0.008	0.010841444748882552
0.009000000000000001	0.009832554356119204
0.010000000000000002	0.008916951154959385
0.011	0.00808346263027801
0.012	0.0073229571923163275
0.013000000000000001	0.006627831191516137
0.014000000000000002	0.005991654718554382
0.015	0.0054089191172247905
0.016	0.0048748521202490805
0.017	0.004385279375796372
0.018000000000000002	0.0039365186639426855
0.019000000000000003	0.003525297689429479
0.02	0.0031486892263401615
0.021	0.0028040592641550496
0.022000000000000002	0.0024890250515558973
0.023	0.0022014207831883015
0.024	0.0019392692643151084
0.025	0.0017007583055284325
0.026000000000000002	0.0014842208998160876
0.027000000000000003	0.001288118453403566
0.028	0.0011110265040011162
0.029	0.000951622481647197
0.030000000000000002	0.0008086751595168355
0.031	0.0006810355126918057
0.032	0.0005676287575402932
0.033	0.00046744738704414604
0.034	0.0003795450510179748
0.035	0.0003030311568580999
0.036000000000000004	0.00023706608779370218
0.037000000000000005	0.00018085695280901405
0.038	0.00013365379632957614
0.039	0.00009474620713332584
0.04	0.0000634602752685445
0.041	0.00003915585344619211
0.042	0.000021224085755520115
0.043000000000000003	9.085171856658284e-6
0.044000000000000004	2.1863392556292814e-6
0.045	0.
0.046	2.0220712971256083e-6
0.047	7.77044222542646e-6
0.048	0.0000167835709905151
0.049	0.00002861919912242961
0.05	0.000042853170673081385
0.051000000000000004	0.00005907834591323442
0.052000000000000005	0.00007690360025773123
0.053000000000000005	0.00009595290022281107
0.054	0.00011586444914281
0.055	0.00013628989618830363
0.056	0.00015689360292631127
0.057	0.0001773519622841578
0.058	0.0001973527653194307
0.059000000000000004	0.00021659461167098867
0.060000000000000005	0.0002347863599916223
0.061	0.000251646615026949
0.062	0.00026690324833688293
0.063	0.0002802929499468622
0.064	0.000291560808469175
0.065	0.0003004599174777547
0.066	0.0003067510061063247
0.067	0.0003102020920438455
0.068	0.000310588155246724
0.069	0.0003076908308536526
0.07	0.00030129811990103027
0.07100000000000001	0.00029120411657672374
0.07200000000000001	0.0002772087508384584
0.07300000000000001	0.0002591175453393012
0.074	0.00023674138566982111
0.075	0.0002098963030253316
0.076	0.00017840326846512225
0.077	0.00014208799800231528
0.078	0.00010078076782176967
0.079	0.00005431623897385329
0.08	2.5332909481014243e-6
0.081	-0.00005472513643122942
0.082	-0.00011761219330053835
0.083	-0.00018627726271834566
0.084	-0.00026086609673781763
0.085	-0.0003415209459963556
0.08600000000000001	-0.00042838068320701084
0.08700000000000001	-0.0005215809209036387
0.08800000000000001	-0.0006212541237736319
0.089	-0.0007275297158815044
0.09	-0.0008405341830734804
0.091	-0.0009508597900147672
0.092	-0.0010490960545541002
0.093	-0.0011353612180221573
0.094	-0.0012097709500479524
0.095	-0.0012724384305470085
0.096	-0.0013234744282554327
0.097	-0.0013629873759930348
0.098	-0.00139108344282015
0.099	-0.0014078666032496107
0.1	-0.0014134387036615972

==> plot-K3sym047.dat <==
0.001	0.024958485333919672
0.002	0.02223431297038072
0.003	0.020017108994683723
0.004	0.018123424341674944
0.005	0.016466133484016772
0.006	0.014993921027062276
0.007	0.013672879821217586
0.008	0.012478910966823305
0.009000000000000001	0.011393995989553644
0.010000000000000002	0.010404149205419995
0.011	0.009498198099297306
0.012	0.008667011081426805
0.013000000000000001	0.007902984502250299
0.014000000000000002	0.007199688452444709
0.015	0.006551614275803787
0.016	0.005953989705049234
0.017	0.0054026403883501856
0.018000000000000002	0.004893884105782658
0.019000000000000003	0.004424448562088106
0.02	0.003991406531349943
0.021	0.00359212400304847
0.022000000000000002	0.003224218225865466
0.023	0.0028855233944465146
0.024	0.002574062314054458
0.025	0.0022880227952814178
0.026000000000000002	0.002025737831115197
0.027000000000000003	0.0017856688277813025
0.028	0.0015663913229899754
0.029	0.001366582746779678
0.030000000000000002	0.0011850118723254373
0.031	0.001020529674709017
0.032	0.0008720613702986168
0.033	0.000738599452076074
0.034	0.000619197569856008
0.035	0.000512965131034734
0.036000000000000004	0.00041906251884143465
0.037000000000000005	0.00033669684226033704
0.038	0.0002651181457169888
0.039	0.0002036160179893264
0.04	0.0001515165491256295
0.041	0.00010817959183685548
0.042	0.00007299629021226186
0.043000000000000003	0.00004538684391197081
0.044000000000000004	0.000024798480442013784
0.045	0.000010703611849949323
0.046	2.598155343139642e-6
0.047	0.
0.048	2.4476040261467392e-6
0.049	9.498708951612188e-6
0.05	0.00002072915882831306
0.051000000000000004	0.00003573181392701238
0.052000000000000005	0.000054115549662552
0.053000000000000005	0.00007550433255117377
0.054	0.00009953636592720857
0.055	0.00012586329896123547
0.056	0.00015414949322027204
0.057	0.00018407134163164578
0.058	0.00021531663525294065
0.059000000000000004	0.00024758397372301975
0.060000000000000005	0.00028058221569466843
0.061	0.00031402996591350756
0.062	0.0003476550959394531
0.063	0.00038119429579793786
0.064	0.00041439265410125187
0.065	0.00044700326442333356
0.066	0.0004787868558978961
0.067	0.0005095114462139103
0.068	0.0005389520153277795
0.069	0.0005668901983781945
0.07	0.0005931139964015543
0.07100000000000001	0.0006174175035857273
0.07200000000000001	0.0006396006498884405
0.07300000000000001	0.0006594689579627559
0.074	0.0006768333133992388
0.075	0.0006915097473932166
0.076	0.0007033192310039738
0.077	0.0007120874802446255
0.078	0.0007176447713000376
0.079	0.0007198257652205747
0.08	0.000718469341495765
0.081	0.0007134184399498825
0.082	0.0007045199104465175
0.083	0.0006916243699271497
0.084	0.000674586066338613
0.085	0.0006532627490435025
0.08600000000000001	0.0006275155453287842
0.08700000000000001	0.0005972088426605751
0.08800000000000001	0.0005622101763515068
0.089	0.0005223901223370547
0.09	0.00047762219477099493
0.091	0.0004277827481728516
0.092	0.0003727508838786177
0.093	0.0003124083605576221
0.094	0.00024663950858085093
0.095	0.00018397202808179483
0.096	0.00013293603037337065
0.097	0.00009342308263576848
0.098	0.00006532701580865344
0.099	0.000048543855379192674
0.1	0.000042971754967206094

==> plot-K3sym05.dat <==
0.001	0.028389860466541343
0.002	0.02553913766553912
0.003	0.023197720724440325
0.004	0.021182160578091164
0.005	0.019405331699154052
0.006	0.017815918692982047
0.007	0.01638001440998129
0.008	0.015073519950492373
0.009000000000000001	0.013878416840189513
0.010000000000000002	0.012780719395084114
0.011	0.011769255100051113
0.012	0.010834892365331715
0.013000000000000001	0.009970027541367756
0.014000000000000002	0.00916823071883615
0.015	0.008423993241530647
0.016	0.007732542842172958
0.017	0.00708970516893221
0.018000000000000002	0.006491798001884416
0.019000000000000003	0.0059355490457710346
0.02	0.0054180310746754674
0.021	0.004936610078078045
0.022000000000000002	0.004488903304660518
0.023	0.004072744949068483
0.024	0.0036861578165647765
0.025	0.0033273297177415263
0.026000000000000002	0.002994593645586529
0.027000000000000003	0.002686411006325301
0.028	0.002401357337668067
0.029	0.002138110069653306
0.030000000000000002	0.0018954379754560352
0.031	0.0016721920301580283
0.032	0.001467297450127466
0.033	0.0012797467283462028
0.034	0.0011085935146288549
0.035	0.0009529472163717339
0.036000000000000004	0.0008119682168040258
0.037000000000000005	0.000684863624909951
0.038	0.0005708834851150726
0.039	0.0004693173861973054
0.04	0.0003794914182049438
0.041	0.00030076543384894433
0.042	0.0002325305772185619
0.043000000000000003	0.00017420704797391565
0.044000000000000004	0.0001252420736210392
0.045	0.00008510806620749736
0.046	0.000053300942940641416
0.047	0.000029338592898892155
0.048	0.000012759474287866134
0.049	3.1213286375986063e-6
0.05	0.
0.051000000000000004	2.988348645837453e-6
0.052000000000000005	0.000011695249989953803
0.053000000000000005	0.00002574467054858526
0.054	0.00004477481365606703
0.055	0.00006843732848298015
0.056	0.00009639657659633611
0.057	0.00012832895092346544
0.058	0.00016392224252195515
0.059000000000000004	0.000202875051030664
0.060000000000000005	0.00024489623510237993
0.061	0.00028970439948272295
0.062	0.0003370274157316073
0.063	0.0003866019738744692
0.064	0.00043817316252359705
0.065	0.000491494075252924
0.066	0.0005463254411961771
0.067	0.0006024352780423115
0.068	0.0006595985657477394
0.069	0.0007175969394511497
0.07	0.0007762184001889414
0.07100000000000001	0.0008352570421489829
0.07200000000000001	0.0008945127952889997
0.07300000000000001	0.0009537911822620568
0.074	0.00101290308865872
0.075	0.0010716645456743112
0.076	0.0011298965243681184
0.077	0.0011874247407532568
0.078	0.001244079471014594
0.079	0.0012996953762024876
0.08	0.0013541113358064814
0.081	0.0014071702896508304
0.082	0.001458719087599137
0.083	0.0015086083465928723
0.084	0.0015566923145788805
0.085	0.0016028287409197515
0.08600000000000001	0.001646878752902448
0.08700000000000001	0.0016887067379930919
0.08800000000000001	0.0017281802315043115
0.089	0.001765169809371584
0.09	0.0017995489857486856
0.091	0.0018311941151551402
0.092	0.0018599842989269443
0.093	0.0018858012957334233
0.094	0.0019085294359455565
0.095	0.0019280555396478279
0.096	0.0019442688381041233
0.097	0.0019570608984946364
0.098	0.0019663255517590288
0.099	0.0019719588233844745
0.1	0.0019738588669907936

==> plot-K3sym06.dat <==
0.001	0.040640053327300335
0.002	0.03741208185771139
0.003	0.034699122023800724
0.004	0.03231772476041452
0.005	0.030180764540215205
0.006	0.028236925968555857
0.007	0.0264523018958426
0.008	0.02480279342241601
0.009000000000000001	0.02327038207395033
0.010000000000000002	0.021841082166456943
0.011	0.020503721184810794
0.012	0.01924916753925312
0.013000000000000001	0.018069817580225703
0.014000000000000002	0.016959241398405482
0.015	0.015911930337586214
0.016	0.014923112130489587
0.017	0.01398861242528475
0.018000000000000002	0.013104749002047708
0.019000000000000003	0.012268249565519924
0.02	0.011476186889784808
0.021	0.010725926964322657
0.022000000000000002	0.01001508703781526
0.023	0.009341501304908194
0.024	0.008703192570864299
0.025	0.008098348646275698
0.026000000000000002	0.007525302524130206
0.027000000000000003	0.006982515610653307
0.028	0.006468563443555259
0.029	0.005982123452874511
0.030000000000000002	0.005521964411786106
0.031	0.005086937295371803
0.032	0.00467596731999979
0.033	0.00428804697865192
0.034	0.003922229921142807
0.035	0.0035776255548687595
0.036000000000000004	0.0032533942630589632
0.037000000000000005	0.002948743154697654
0.038	0.0026629222742103817
0.039	0.002395221210375059
0.04	0.0021449660532399852
0.041	0.0019115166555161104
0.042	0.0016942641612927006
0.043000000000000003	0.001492628770229867
0.044000000000000004	0.0013060577098336495
0.045	0.0011340233921515955
0.046	0.0009760217343910815
0.047	0.0008315706256305146
0.048	0.0007002085240755129
0.049	0.0005814931712561098
0.05	0.0004750004112242228
0.051000000000000004	0.00038032310425061173
0.052000000000000005	0.0002970701257501195
0.053000000000000005	0.00022486544223898532
0.054	0.00016334725705154356
0.055	0.00011216721935837417
0.056	0.00007098969072649643
0.057	0.00003949106408322853
0.058	0.000017359130486170257
0.059000000000000004	4.292489574167697e-6
0.060000000000000005	1.4414906881755445e-17
0.061	4.200266509330657e-6
0.062	0.000016621160662033457
0.063	0.00003699937248355313
0.064	0.0000650799905861795
0.065	0.00010061610854385011
0.066	0.00014336845549028747
0.067	0.0001931050491144515
0.068	0.00024960086937274827
0.069	0.00031263755140386977
0.07	0.00038200309624421714
0.07100000000000001	0.0004574915980816545
0.07200000000000001	0.0005389029868739115
0.07300000000000001	0.0006260427852740474
0.074	0.0007187218788726347
0.075	0.000816756298864991
0.076	0.000919967016310406
0.077	0.001028179747221995
0.078	0.001141224767784622
0.079	0.0012589367390486543
0.08	0.0013811545405036218
0.081	0.0015077211119737914
0.082	0.0016384833033227571
0.083	0.0017732917314919952
0.084	0.0019120006444283515
0.085	0.0020544677914944073
0.08600000000000001	0.0022005542999771373
0.08700000000000001	0.002350124557342655
0.08800000000000001	0.002503046098903592
0.089	0.002659189500595417
0.09	0.0028184282765719194
0.091	0.0029806387813526153
0.092	0.0031457001162735043
0.093	0.00331349404000391
0.094	0.00348390488291481
0.095	0.003656819465090687
0.096	0.003832127017795438
0.097	0.004009719108209249
0.098	0.004189489567271779
0.099	0.0043713344204702066
0.1	0.004555151821424342

==> plot-lowerbrkcurve.dat <==
0	0
0.01	0.0022
0.02	0.004300000000000001
0.03	0.0064
0.04	0.0085
0.05	0.0107
0.060000000000000005	0.0129
0.06999999999999999	0.015
0.08	0.0172
0.09	0.0194
0.09999999999999999	0.0217
0.11	0.0239
0.12	0.0261
0.13	0.0284
0.14	0.0307
0.15	0.033
0.16	0.035300000000000005
0.16999999999999998	0.0376
0.18	0.04000000000000001
0.19	0.04240000000000001
0.2	0.044700000000000004
0.21000000000000002	0.0471
0.22	0.0495
0.22999999999999998	0.052000000000000005
0.24	0.054400000000000004
0.25	0.056900000000000006
0.26	0.05940000000000001
0.27	0.061900000000000004
0.28	0.06440000000000001
0.29	0.067
0.3	0.06960000000000001
0.31	0.0722
0.32	0.0748
0.33	0.07740000000000001
0.34	0.0801
0.35	0.08280000000000001
0.36	0.0855
0.37	0.0882
0.38	0.09100000000000001
0.39	0.09380000000000001
0.39999999999999997	0.0966
0.41	0.0995
0.42	0.1024
0.43	0.1053
0.44	0.1082
0.45	0.11120000000000001
0.46	0.11420000000000001
0.47	0.11720000000000001
0.48	0.1203
0.49	0.12340000000000001
0.5	0.1266
0.51	0.1298
0.52	0.133
0.53	0.1363
0.54	0.1396
0.55	0.143
0.56	0.14629999999999999
0.5700000000000001	0.1498
0.5800000000000001	0.1533
0.59	0.15689999999999998
0.6	0.1605
0.61	0.1641
0.62	0.1679
0.63	0.1716
0.64	0.1754
0.65	0.1794
0.66	0.1834
0.67	0.1875
0.68	0.1916
0.69	0.1958
0.7	0.2001
0.71	0.2045
0.72	0.209
0.73	0.2136
0.74	0.2183
0.75	0.2231
0.76	0.2281
0.77	0.2332
0.78	0.2384
0.79	0.2437
0.8	0.2493
0.81	0.255
0.82	0.2609
0.83	0.2671
0.84	0.2735
0.85	0.2801
0.86	0.2871
0.87	0.2944
0.88	0.3021
0.89	0.31020000000000003
0.9	0.31880000000000003
0.91	0.3281
0.92	0.338
0.93	0.3489
0.9400000000000001	0.3609
0.95	0.3743
0.951	0.37570000000000003
0.952	0.3772
0.953	0.3787
0.954	0.3802
0.955	0.3817
0.956	0.38330000000000003
0.957	0.3849
0.958	0.3865
0.959	0.3881
0.96	0.38980000000000004
0.961	0.3914
0.962	0.3932
0.963	0.395
0.964	0.3968
0.965	0.3986
0.966	0.40040000000000003
0.967	0.4023
0.968	0.4043
0.969	0.4063
0.97	0.4084
0.971	0.4104
0.972	0.41250000000000003
0.973	0.4147
0.974	0.417
0.975	0.4194
0.976	0.4217
0.977	0.4242
0.978	0.4267
0.979	0.4294
0.98	0.4321
0.981	0.4349
0.982	0.4378
0.983	0.4409
0.984	0.4441
0.985	0.4474
0.986	0.4509
0.987	0.4546
0.988	0.4585
0.989	0.4627
0.99	0.4671
0.991	0.47200000000000003
0.992	0.4772
0.993	0.483
0.994	0.4894
0.995	0.49670000000000003
0.996	0.5053
0.997	0.5157
0.998	0.5293
0.999	0.5503

==> plot-lowersymcurve.dat <==
0	0
0.01	0.004600000000000001
0.02	0.009300000000000001
0.03	0.013999999999999999
0.04	0.0186
0.05	0.023299999999999998
0.060000000000000005	0.027999999999999997
0.06999999999999999	0.032699999999999986
0.08	0.037399999999999996
0.09	0.042199999999999994
0.09999999999999999	0.04689999999999998
0.11	0.05159999999999999
0.12	0.05629999999999999
0.13	0.061100000000000015
0.14	0.06580000000000003
0.15000000000000002	0.07060000000000002
0.16	0.07540000000000001
0.17	0.08010000000000002
0.18000000000000002	0.08490000000000003
0.19	0.0897
0.2	0.09450000000000001
0.21000000000000002	0.09930000000000003
0.22	0.10410000000000001
0.23	0.10890000000000001
0.24000000000000002	0.11380000000000001
0.25	0.11860000000000001
0.26	0.12350000000000003
0.27	0.12830000000000003
0.28	0.13320000000000004
0.29000000000000004	0.13810000000000003
0.3	0.1429
0.31	0.14780000000000001
0.32	0.15280000000000002
0.33	0.1577
0.34	0.16260000000000002
0.35000000000000003	0.16760000000000003
0.36000000000000004	0.17250000000000004
0.37	0.1775
0.38	0.1825
0.39	0.18750000000000003
0.4	0.19250000000000003
0.41000000000000003	0.19750000000000004
0.42000000000000004	0.20260000000000003
0.43	0.2076
0.44	0.2127
0.45	0.21780000000000002
0.46	0.22290000000000001
0.47000000000000003	0.22800000000000004
0.48000000000000004	0.23310000000000003
0.49	0.2383
0.5	0.2435
0.51	0.2486
0.52	0.2539
0.53	0.2591
0.54	0.26430000000000003
0.55	0.26960000000000006
0.56	0.27490000000000003
0.5700000000000001	0.28030000000000005
0.5800000000000001	0.2856000000000001
0.59	0.291
0.6	0.2964
0.61	0.30179999999999996
0.62	0.3073
0.63	0.3128
0.64	0.3183
0.65	0.3239
0.66	0.3295
0.67	0.33520000000000005
0.68	0.34090000000000004
0.6900000000000001	0.34680000000000005
0.7000000000000001	0.35270000000000007
0.7100000000000001	0.35880000000000006
0.72	0.3651
0.73	0.3715
0.74	0.3781
0.75	0.3848
0.76	0.3918
0.77	0.39890000000000003
0.78	0.4063
0.79	0.41390000000000005
0.8	0.42180000000000006
0.81	0.43000000000000005
0.8200000000000001	0.43850000000000006
0.8300000000000001	0.4474000000000001
0.8400000000000001	0.45670000000000005
0.85	0.4664
0.86	0.47669999999999996
0.87	0.4875
0.88	0.499
0.89	0.5112
0.9	0.5244
0.91	0.5386
0.92	0.554
0.93	0.5711
0.9400000000000001	0.5901000000000001
0.95	0.6117999999999999
0.951	0.6140999999999999
0.952	0.6164999999999999
0.953	0.6189
0.954	0.6214
0.955	0.6238999999999999
0.956	0.6264
0.957	0.629
0.958	0.6315999999999999
0.959	0.6343
0.96	0.637
0.961	0.6397999999999999
0.962	0.6426999999999999
0.963	0.6456
0.964	0.6485
0.965	0.6515
0.966	0.6546
0.967	0.6577
0.968	0.661
0.969	0.6642999999999999
0.97	0.6676
0.971	0.6711
0.972	0.6747
0.973	0.6782999999999999
0.974	0.6820999999999999
0.975	0.6859
0.976	0.6899
0.977	0.694
0.978	0.6982999999999999
0.979	0.7026
0.98	0.7072
0.981	0.7119
0.982	0.7168
0.983	0.7219
0.984	0.7272
0.985	0.7328
0.986	0.7385999999999999
0.987	0.7447
0.988	0.7512
0.989	0.7581
0.99	0.7655
0.991	0.7734
0.992	0.782
0.993	0.7914
0.994	0.8017
0.995	0.8133
0.996	0.8267
0.997	0.8427
0.998	0.8628
0.999	0.8916

==> plot-uppertailcurve.dat <==
0	0
0.009113006590230203	0.01
0.017057184073032472	0.02
0.02417469087361401	0.03
0.03063772430880137	0.04
0.036558471358686326	0.05
0.04201744519692555	0.060000000000000005
0.047075709677070046	0.06999999999999999
0.05178130476944014	0.08
0.05617303504632326	0.09
0.060282881273222705	0.09999999999999999
0.0641376226857861	0.11
0.06775997499604353	0.12
0.0711694154696568	0.13
0.0743827973255932	0.14
0.07741481749043413	0.15000000000000002
0.0802783794136132	0.16
0.08298487901233323	0.17
0.08554443316760788	0.18000000000000002
0.08796606453309952	0.19
0.09025785261151784	0.2
0.09242705843115716	0.21000000000000002
0.09448022831089502	0.22
0.09642328088062826	0.23
0.0982615805616596	0.24000000000000002
0.1	0.25
0.10164297341239789	0.26
0.10319454240050938	0.27
0.10465839547845292	0.28
0.10603790231863248	0.29000000000000004
0.1073361435326929	0.3
0.10855593665608847	0.31
0.10969985888669154	0.32
0.11077026703321481	0.33
0.11176931505278921	0.34
0.11269896949488842	0.35000000000000003
0.11356102311793262	0.36000000000000004
0.11435710690301329	0.37
0.11508870065447073	0.38
0.11575714234811872	0.39
0.11636363636363632	0.4
0.11690926071716701	0.41000000000000003
0.11739497339275697	0.42000000000000004
0.1178216178563908	0.43
0.11818992782355497	0.44
0.11850053134012867	0.45
0.1187539542266365	0.46
0.11895062292726127	0.47000000000000003
0.1190908667972754	0.48000000000000004
0.11917491985552013	0.49
0.11920292202211755	0.5
0.11917491985551992	0.51
0.11909086679727478	0.52
0.11895062292726118	0.53
0.11875395422663632	0.54
0.11850053134012886	0.55
0.11818992782355511	0.56
0.11782161785639096	0.5700000000000001
0.11739497339275716	0.5800000000000001
0.1169092607171671	0.59
0.11636363636363639	0.6
0.1157571423481187	0.61
0.11508870065447087	0.62
0.1143571069030132	0.63
0.11356102311793259	0.64
0.11269896949488833	0.65
0.11176931505278925	0.66
0.1107702670332148	0.67
0.1096998588866915	0.68
0.10855593665608843	0.6900000000000001
0.10733614353269287	0.7000000000000001
0.10603790231863253	0.7100000000000001
0.10465839547845288	0.72
0.1031945424005093	0.73
0.10164297341239784	0.74
0.09999999999999996	0.75
0.09826158056165961	0.76
0.09642328088062825	0.77
0.09448022831089498	0.78
0.0924270584311571	0.79
0.09025785261151785	0.8
0.08796606453309955	0.81
0.08554443316760789	0.8200000000000001
0.08298487901233322	0.8300000000000001
0.08027837941361325	0.8400000000000001
0.07741481749043415	0.85
0.07438279732559323	0.86
0.07116941546965674	0.87
0.06775997499604358	0.88
0.06413762268578616	0.89
0.06028288127322273	0.9
0.05617303504632317	0.91
0.0517813047694401	0.92
0.04707570967707003	0.93
0.04201744519692556	0.9400000000000001
0.036558471358686305	0.9500000000000001
0.030637724308801278	0.9600000000000001
0.024174690873614103	0.97
0.017057184073032493	0.98
0	1
